$|V_{cb}|$ determinations from $\bar{B} \to D^{(*)} \ell \bar\nu$ decays within the SM and beyond

We investigate the $|V_{cb}|$ determinations from exclusive semi-leptonic $\bar{B} \to D^{(*)}\ell\bar\nu$ decays, together with comprehensive Bayesian fit analyses of the $\bar{B} \to D^{(*)}$ transition form-factors, by taking into account recent updates of experimental distribution data and theoretical evaluations. Several commonly adopted form-factor parameterizations, including BSZ, BGL and HQET, have been considered under different fit scenarios. We compare the fitted values and study how the $|V_{cb}|$ determinations depend on the form-factor parameterizations and on the treatment of the experimental inputs. Following the fit setup adopted by the PDG, we find that the BSZ, BGL, and HQET results are mutually consistent at specific truncation orders of the form-factor parameterizations. Our representative determinations are $|V_{cb}|=(39.3\pm0.3)\times10^{-3}$ for BGL $(N_F=2)$ and $(39.5\pm0.3)\times10^{-3}$ for HQET $(3/2/1)$, compatible with the official PDG average. We also consider new-physics effects that can contribute to $\bar{B} \to D^{(*)}\ell\bar\nu$. The allowed regions remain compatible with vanishing new-physics Wilson coefficients at the $95\%$ confidence level, and the improvements in agreement with the data are modest. The exclusive-inclusive $|V_{cb}|$ puzzle remains unresolved in the present analysis.

==> fit_results/BGLnf2_SM_fitB_correlation.csv <==
parameter,bfp0,bfp1,bfp2,bf01,bf02,bf0,bf1,bf2,bF11,bF12,bF21,bF22,bg0,bg1,bg2,Vcb_mean
bfp0,1,0.2797478504406192,-0.22359882863629443,0.20689341538563588,-0.037783197316163614,-0.003151590904815907,0.004882704426191257,-0.0036586558950483386,0.0018337637261630366,0.0029518327002594756,-0.0021533926625311667,0.011962240433014895,-0.009013608906876873,0.002977124609770272,0.007245245943648148,-0.5736907912765531
bfp1,0.2797478504406192,1,-0.596753465144417,0.8002086222660201,-0.3821542145959855,-0.0010860957099245172,0.014023552256484035,-0.00686482564763852,0.008498394668053126,-0.005638938163767345,0.023593404163932068,-0.021022329146074128,-0.007510116583142003,0.015464870422751398,-0.007406006843396415,-0.5285500937419644
bfp2,-0.22359882863629443,-0.596753465144417,1,-0.5253666731968024,0.8445894573704164,-0.007561574575331933,-0.012723812322689026,0.004931681340278817,-0.007674628017912106,0.001429512284053501,-0.01263796535260006,0.007001128834115944,0.004704326178489798,-0.015188339355399982,0.013652659797244263,0.06994379397808745
bf01,0.20689341538563588,0.8002086222660201,-0.5253666731968024,1,-0.6078808165047412,0.010166213924943547,0.010755391420085397,-0.006266814377829293,0.004206132091613597,-0.00042472265778269446,0.014450314746276475,-0.014157233987515916,-0.003888968825468829,0.011109117547946766,-0.0071468567236734485,-0.39862395462834554
bf02,-0.037783197316163614,-0.3821542145959855,0.8445894573704164,-0.6078808165047412,1,-0.01393649487300214,-0.009011523068050352,0.0028723967750316896,-0.004311220409588235,-0.0017585911877353252,-0.004359232540717494,0.0008341356648885694,0.0014710949342141017,-0.009965002632017675,0.010885413886945276,-0.0906958873384753
bf0,-0.003151590904815907,-0.0010860957099245172,-0.007561574575331933,0.010166213924943547,-0.01393649487300214,1,-0.07880402648217548,0.010567409865697092,-0.16747343710812854,0.1495074994366534,-0.10549976994539145,0.04187037627361301,0.1691788200620106,-0.0017335806054720128,-0.0011733078563987483,-0.3870984361600839
bf1,0.004882704426191257,0.014023552256484035,-0.012723812322689026,0.010755391420085397,-0.009011523068050352,-0.07880402648217548,1,-0.6078243434047572,0.6269788587732197,-0.4674971784436172,0.4140859482386849,-0.2799632279007851,-0.02956674272051861,0.14348729981791963,-0.08564613978865385,-0.3728268614550188
bf2,-0.0036586558950483386,-0.00686482564763852,0.004931681340278817,-0.006266814377829293,0.0028723967750316896,0.010567409865697092,-0.6078243434047572,1,-0.45383774800311366,0.41890272644657717,-0.2443030982029486,0.2273477082841971,-0.029462239257676593,-0.09623678872403912,0.06989609948191994,0.18362129200802493
bF11,0.0018337637261630366,0.008498394668053126,-0.007674628017912106,0.004206132091613597,-0.004311220409588235,-0.16747343710812854,0.6269788587732197,-0.45383774800311366,1,-0.8520091497381055,0.40517442511229257,-0.34838102072544946,0.05578874748179376,0.11995881528095612,-0.08713635900654254,-0.3233164026669218
bF12,0.0029518327002594756,-0.005638938163767345,0.001429512284053501,-0.00042472265778269446,-0.0017585911877353252,0.1495074994366534,-0.4674971784436172,0.41890272644657717,-0.8520091497381055,1,-0.19693558126874636,0.3184954604606364,0.027322152335573138,-0.04764589188962645,0.03185105104706983,0.1439363731097294
bF21,-0.0021533926625311667,0.023593404163932068,-0.01263796535260006,0.014450314746276475,-0.004359232540717494,-0.10549976994539145,0.4140859482386849,-0.2443030982029486,0.40517442511229257,-0.19693558126874636,1,-0.8209080020297338,-0.044294886818237435,0.15742610909749735,-0.10821338405570953,-0.2139785306068705
bF22,0.011962240433014895,-0.021022329146074128,0.007001128834115944,-0.014157233987515916,0.0008341356648885694,0.04187037627361301,-0.2799632279007851,0.2273477082841971,-0.34838102072544946,0.3184954604606364,-0.8209080020297338,1,-0.014701736017327598,-0.1282284954513467,0.08992752083190568,0.1333336490004121
bg0,-0.009013608906876873,-0.007510116583142003,0.004704326178489798,-0.003888968825468829,0.0014710949342141017,0.1691788200620106,-0.02956674272051861,-0.029462239257676593,0.05578874748179376,0.027322152335573138,-0.044294886818237435,-0.014701736017327598,1,-0.22678615493099102,0.09410174581283876,-0.16806521428662136
bg1,0.002977124609770272,0.015464870422751398,-0.015188339355399982,0.011109117547946766,-0.009965002632017675,-0.0017335806054720128,0.14348729981791963,-0.09623678872403912,0.11995881528095612,-0.04764589188962645,0.15742610909749735,-0.1282284954513467,-0.22678615493099102,1,-0.7506751718743293,-0.1536570032324333
bg2,0.007245245943648148,-0.007406006843396415,0.013652659797244263,-0.0071468567236734485,0.010885413886945276,-0.0011733078563987483,-0.08564613978865385,0.06989609948191994,-0.08713635900654254,0.03185105104706983,-0.10821338405570953,0.08992752083190568,0.09410174581283876,-0.7506751718743293,1,0.10935587554674668
Vcb_mean,-0.5736907912765531,-0.5285500937419644,0.06994379397808745,-0.39862395462834554,-0.0906958873384753,-0.3870984361600839,-0.3728268614550188,0.18362129200802493,-0.3233164026669218,0.1439363731097294,-0.2139785306068705,0.1333336490004121,-0.16806521428662136,-0.1536570032324333,0.10935587554674668,1


==> fit_results/BGLnf2_SM_fitB_mean.csv <==
parameter,mean,standard_deviation
bfp0,0.015431925777777779,0.00011201574922681034
bfp1,-0.03870744866111111,0.0032301957290103048
bfp2,0.0934696302836389,0.04455457014233055
bf01,-0.2250519357777778,0.016336392022322545
bf02,0.7428972904055556,0.23714530501001765
bf0,0.012053013872222221,0.00009047536140271287
bf1,0.009449595740566665,0.005077827358991179
bf2,-0.1554517515684111,0.05846015702792639
bF11,0.004600418203888889,0.0010368876938409892
bF12,-0.10037519655,0.015024209257666838
bF21,-0.13952407924444443,0.028471083965292365
bF22,-0.24832665769083334,0.36551978015535036
bg0,0.027110799594444446,0.0006521324763255851
bg1,-0.06478548964844445,0.019451998715262254
bg2,0.35732398910797775,0.18586472321224515
Vcb_mean,0.03931495696111111,0.0003203258114320864


==> fit_results/HQET321_SM_fitB_correlation.csv <==
parameter,cxi1,cxi2,cxi3,cet0,cet1,cet2,cci20,cci21,cci22,cci31,cci32,cel10,cel11,cel20,cel21,cel30,cel31,cel40,cel41,cel50,cel51,cel60,cel61,Vcb_mean
cxi1,1,-0.8684584114600306,0.6213280577279926,0.06296706120261651,-0.04177268904501127,-0.00428362164263588,0.09137348672375352,-0.06580245705004588,-0.038271318256022466,-0.6569279508542424,0.006837787580827691,0.10713570711742747,0.04324398884301081,-0.08692763212128547,-0.5563724761533082,-0.16726035736304332,0.0014295210920251566,-0.07327880646023573,-0.08627612635440181,0.2382584722080135,0.07469482418198725,0.3417486380648297,0.1097906675985952,-0.4240082573305596
cxi2,-0.8684584114600306,1,-0.9075324076019492,-0.011029539950280517,0.04215423787326518,0.016420490484248332,-0.04698057688848867,0.05744579890706054,0.0597709485356586,0.538104885114854,-0.09813193863562793,-0.07659910934915204,0.01851171026580466,0.08577832708675917,0.4889865104928226,0.1862154388494684,-0.15507996342390373,0.01965933606098431,0.040690065104542546,-0.2007712117066261,-0.008455898799334576,-0.2410078565196651,0.10245208599414775,0.26351978531851106
cxi3,0.6213280577279926,-0.9075324076019492,1,-0.04830254656533956,-0.04205803795484811,-0.012231194312290142,0.02403111485919352,0.0004543464519252607,-0.04135932133458188,-0.3250593659233883,0.1159970105445176,0.00942349293729189,-0.14299635251481316,-0.07931155204834243,-0.38928866666420325,-0.18069776387456013,0.20159139618711752,0.04720071563818446,0.04852278666913721,0.1586325756541002,-0.02092882840732496,0.132849179516051,-0.2106211241837505,-0.06709585226896231
cet0,0.06296706120261651,-0.011029539950280517,-0.04830254656533956,1,0.04245788250174926,-0.05999357133973654,-0.12760615864974037,0.09553153271807117,0.028594428547694867,0.01218073653416127,-0.1530980554254898,0.04569995493432262,-0.19519604734014698,-0.08005859853999295,-0.023674976089984274,-0.04023784795027699,0.057199627195100515,-0.8149109920429514,-0.2617745049880597,-0.16640386768482734,0.039382976938968785,0.5120335835747938,0.21161541110661589,0.04675955837190582
cet1,-0.04177268904501127,0.04215423787326518,-0.04205803795484811,0.04245788250174926,1,-0.0045879599984994645,-0.03296546270791851,-0.01321352547806866,-0.006583702514246592,0.021463456892541366,0.08232009281602323,-0.05630479777126202,-0.013361464558215404,0.05155682853815609,0.01842529253820512,0.01107867759559535,-0.005906602086567441,-0.007553018643766756,-0.16909673225901167,-0.027174501460857384,-0.0705655427948785,0.055879683369444016,0.10812563698402615,0.05866009593129904
cet2,-0.00428362164263588,0.016420490484248332,-0.012231194312290142,-0.05999357133973654,-0.0045879599984994645,1,0.0036411660242875845,-0.026163734316998533,-0.008609022615992952,0.010215268313170288,-0.00612088596816265,0.008227724752266513,0.0190068137645631,0.010734903966048353,-0.022462034841825334,-0.000896820657167625,-0.06662985203447146,0.05332096231883521,-0.04087825429415415,-0.015453752480155283,-0.03233142119454187,-0.032352003446052886,0.011335057302625223,-0.01501203576553164
cci20,0.09137348672375352,-0.04698057688848867,0.02403111485919352,-0.12760615864974037,-0.03296546270791851,0.0036411660242875845,1,-0.03455655625274182,0.009310581236718359,0.3176780421641591,-0.01472229305878736,0.014810222499072077,0.06088069309224386,-0.06350765860806692,0.0024259164919226924,-0.22609175576668245,-0.020816213749347178,0.11655353299514772,0.04718712216061406,0.036856532756220924,-0.0031067840310433246,0.11543398069051196,0.07286704745163457,-0.014698818976893778
cci21,-0.06580245705004588,0.05744579890706054,0.0004543464519252607,0.09553153271807117,-0.01321352547806866,-0.026163734316998533,-0.03455655625274182,1,-0.014503405314629885,0.042646821724753564,0.3159413248271132,0.03957951536617156,0.011497336036255973,0.0053800136634615005,0.05026544091620543,-0.01135613162399418,-0.10330126087647425,-0.07067393159399842,-0.06371788166657469,-0.07112517538564789,-0.021188010850775176,0.05340621477674634,0.13301719715783092,0.032025390616957326
cci22,-0.038271318256022466,0.0597709485356586,-0.04135932133458188,0.028594428547694867,-0.006583702514246592,-0.008609022615992952,0.009310581236718359,-0.014503405314629885,1,0.021638690663525688,0.013639167666306812,0.029470659093071547,0.04945274256788839,-0.017696377546214517,0.007312563143765826,-0.04486709443831299,-0.06163491505329033,-0.0414650019913347,-0.039198998984350836,-0.015350012030206035,0.02643468244488595,-0.0014589013599324398,0.01315161473873105,0.004590049401958923
cci31,-0.6569279508542424,0.538104885114854,-0.3250593659233883,0.01218073653416127,0.021463456892541366,0.010215268313170288,0.3176780421641591,0.042646821724753564,0.021638690663525688,1,-0.13614870764128886,0.0673037665724874,-0.43761330343971877,0.018201765952382386,0.4082519112041044,0.029713881682293834,0.019913525159720336,0.024700887767138666,0.02400234675442321,-0.1767027764574471,-0.041534117957156585,-0.13980965204377643,-0.020715966595656287,0.05691965084970107
cci32,0.006837787580827691,-0.09813193863562793,0.1159970105445176,-0.1530980554254898,0.08232009281602323,-0.00612088596816265,-0.01472229305878736,0.3159413248271132,0.013639167666306812,-0.13614870764128886,1,-0.10858298620132907,-0.06227231047206572,0.005198157988822481,-0.02994228724820674,-0.12046049357241648,0.0968607244437006,0.12959867106520037,0.14384098785562519,-0.0019785007838781705,-0.09306229861403224,-0.11030767616249769,-0.2558266269912887,-0.08886906292620328
cel10,0.10713570711742747,-0.07659910934915204,0.00942349293729189,0.04569995493432262,-0.05630479777126202,0.008227724752266513,0.014810222499072077,0.03957951536617156,0.029470659093071547,0.0673037665724874,-0.10858298620132907,1,-0.006628434111509407,-0.005624107351002459,-0.011461620352737519,-0.008289970879325849,-0.010938826573445764,0.150319307036081,-0.12956019797443302,0.016531550296309858,0.03462561462548213,0.05729809085045541,0.06125562548235719,-0.47261648207495327
cel11,0.04324398884301081,0.01851171026580466,-0.14299635251481316,-0.19519604734014698,-0.013361464558215404,0.0190068137645631,0.06088069309224386,0.011497336036255973,0.04945274256788839,-0.43761330343971877,-0.06227231047206572,-0.006628434111509407,1,0.04409032663255691,0.009998608066777104,0.03533955829895872,-0.05073621275405842,0.2272314001313302,0.12563085143317135,0.04554035495725672,-0.009700140610080671,-0.06514384301963634,0.03863947417517765,0.03321200895427719
cel20,-0.08692763212128547,0.08577832708675917,-0.07931155204834243,-0.08005859853999295,0.05155682853815609,0.010734903966048353,-0.06350765860806692,0.0053800136634615005,-0.017696377546214517,0.018201765952382386,0.005198157988822481,-0.005624107351002459,0.04409032663255691,1,0.09250164665481014,-0.04114157061743724,0.01410226642886716,0.06436225827589993,-0.0035462767535098957,0.1729654909418579,0.04911235184279622,-0.06821526039097499,0.054041333755307765,-0.422384568759642
cel21,-0.5563724761533082,0.4889865104928226,-0.38928866666420325,-0.023674976089984274,0.01842529253820512,-0.022462034841825334,0.0024259164919226924,0.05026544091620543,0.007312563143765826,0.4082519112041044,-0.02994228724820674,-0.011461620352737519,0.009998608066777104,0.09250164665481014,1,-0.13915468442550433,-0.020650225511331645,0.03510912404700564,-0.0032408628877328475,-0.18521682513659254,0.05288955125383508,-0.1370992828291503,-0.021737320968580987,0.038339683841908494
cel30,-0.16726035736304332,0.1862154388494684,-0.18069776387456013,-0.04023784795027699,0.01107867759559535,-0.000896820657167625,-0.22609175576668245,-0.01135613162399418,-0.04486709443831299,0.029713881682293834,-0.12046049357241648,-0.008289970879325849,0.03533955829895872,-0.04114157061743724,-0.13915468442550433,1,-0.0833898585136743,0.0302952393535368,0.00004327340915537062,-0.2751123670761964,-0.12825425961461975,-0.027331302651673734,0.20073461332809803,0.04403948491577462
cel31,0.0014295210920251566,-0.15507996342390373,0.20159139618711752,0.057199627195100515,-0.005906602086567441,-0.06662985203447146,-0.020816213749347178,-0.10330126087647425,-0.06163491505329033,0.019913525159720336,0.0968607244437006,-0.010938826573445764,-0.05073621275405842,0.01410226642886716,-0.020650225511331645,-0.0833898585136743,1,-0.047936692731609706,-0.011747173047379983,-0.01522183930724058,-0.1412988681708247,0.08030006189551767,0.2305231438854826,0.05680946639864928
cel40,-0.07327880646023573,0.01965933606098431,0.04720071563818446,-0.8149109920429514,-0.007553018643766756,0.05332096231883521,0.11655353299514772,-0.07067393159399842,-0.0414650019913347,0.024700887767138666,0.12959867106520037,0.150319307036081,0.2272314001313302,0.06436225827589993,0.03510912404700564,0.0302952393535368,-0.047936692731609706,1,0.349717025420179,0.13460846157595374,-0.032645342127518795,-0.41526971666570067,-0.17597621562867208,0.006466342119479007
cel41,-0.08627612635440181,0.040690065104542546,0.04852278666913721,-0.2617745049880597,-0.16909673225901167,-0.04087825429415415,0.04718712216061406,-0.06371788166657469,-0.039198998984350836,0.02400234675442321,0.14384098785562519,-0.12956019797443302,0.12563085143317135,-0.0035462767535098957,-0.0032408628877328475,0.00004327340915537062,-0.011747173047379983,0.349717025420179,1,0.05100003023672306,-0.0032874352286897204,-0.15851697621043428,-0.12979385323639556,0.14388696024668543
cel50,0.2382584722080135,-0.2007712117066261,0.1586325756541002,-0.16640386768482734,-0.027174501460857384,-0.015453752480155283,0.036856532756220924,-0.07112517538564789,-0.015350012030206035,-0.1767027764574471,-0.0019785007838781705,0.016531550296309858,0.04554035495725672,0.1729654909418579,-0.18521682513659254,-0.2751123670761964,-0.01522183930724058,0.13460846157595374,0.05100003023672306,1,0.08746762382849378,0.3707599759323967,-0.04190653505484614,-0.06851439801697984
cel51,0.07469482418198725,-0.008455898799334576,-0.02092882840732496,0.039382976938968785,-0.0705655427948785,-0.03233142119454187,-0.0031067840310433246,-0.021188010850775176,0.02643468244488595,-0.041534117957156585,-0.09306229861403224,0.03462561462548213,-0.009700140610080671,0.04911235184279622,0.05288955125383508,-0.12825425961461975,-0.1412988681708247,-0.032645342127518795,-0.0032874352286897204,0.08746762382849378,1,0.1265334399313356,0.3232957356296812,-0.05453373514294775
cel60,0.3417486380648297,-0.2410078565196651,0.132849179516051,0.5120335835747938,0.055879683369444016,-0.032352003446052886,0.11543398069051196,0.05340621477674634,-0.0014589013599324398,-0.13980965204377643,-0.11030767616249769,0.05729809085045541,-0.06514384301963634,-0.06821526039097499,-0.1370992828291503,-0.027331302651673734,0.08030006189551767,-0.41526971666570067,-0.15851697621043428,0.3707599759323967,0.1265334399313356,1,0.2689858560724604,0.030382719659512326
cel61,0.1097906675985952,0.10245208599414775,-0.2106211241837505,0.21161541110661589,0.10812563698402615,0.011335057302625223,0.07286704745163457,0.13301719715783092,0.01315161473873105,-0.020715966595656287,-0.2558266269912887,0.06125562548235719,0.03863947417517765,0.054041333755307765,-0.021737320968580987,0.20073461332809803,0.2305231438854826,-0.17597621562867208,-0.12979385323639556,-0.04190653505484614,0.3232957356296812,0.2689858560724604,1,-0.0852143639219399
Vcb_mean,-0.4240082573305596,0.26351978531851106,-0.06709585226896231,0.04675955837190582,0.05866009593129904,-0.01501203576553164,-0.014698818976893778,0.032025390616957326,0.004590049401958923,0.05691965084970107,-0.08886906292620328,-0.47261648207495327,0.03321200895427719,-0.422384568759642,0.038339683841908494,0.04403948491577462,0.05680946639864928,0.006466342119479007,0.14388696024668543,-0.06851439801697984,-0.05453373514294775,0.030382719659512326,-0.0852143639219399,1


==> fit_results/HQET321_SM_fitB_mean.csv <==
parameter,mean,standard_deviation
cxi1,-1.3216258788888888,0.0369648326877552
cxi2,2.4360944244444442,0.12092713001344235
cxi3,-4.788110115555556,0.3525210847286629
cet0,0.41080239977777777,0.05153272823660611
cet1,0.044474370128389555,0.028726407382721836
cet2,-0.0050047537665521115,0.0694674891080946
cci20,-0.04576991874182333,0.018685787902588673
cci21,-0.002632629068304444,0.01880452448630925
cci22,-0.013839671431747223,0.019902629642596474
cci31,0.024633839972043336,0.014794086609079148
cci32,-0.007442856609228888,0.02883797065238215
cel10,0.28695504804913335,0.21355698844085466
cel11,-0.6817921799821112,0.6799472135968705
cel20,-2.230933536666667,0.1960044416445347
cel21,-1.9218188922488892,0.6076178387841522
cel30,0.44432936630433334,0.6698264737535778
cel31,-2.0576261140855556,0.8294821306883388
cel40,-0.5393135699308889,0.47387340503395203
cel41,-0.28899840692733336,0.5082421236559308
cel50,-0.23878138265128887,0.4138166548808937
cel51,-0.7665817536092889,0.6016421431706559
cel60,0.4354741576306556,0.4054775961814056
cel61,1.1984844751276666,0.5554600211797641
Vcb_mean,0.039458761099999996,0.00031592969657896476

